SN 2020acat: A purr-fect example of a fast rising Type IIb Supernova

The Ultra-Violet (UV) and Near Infrared (NIR) photometric and optical spectroscopic observations of SN 2020acat covering $\sim \! \! 250$ days after explosion are presented here. Using the fast rising photometric observations, spanning from the UV to NIR wavelengths, a pseudo-bolometric light curve was constructed and compared to several other well-observed Type IIb supernovae (SNe IIb). SN 2020acat displayed a very short rise time reaching a peak luminosity of $\mathrm{Log_{10}}(L) = 42.49 \pm 0.15 \, \mathrm{erg \, s^{-1}}$ in only $\sim \! \! 14.6 \pm 0.3$ days. From modelling of the pseudo-bolometric light curve, we estimated a total mass of $^{56} \mathrm{Ni}$ synthesised by SN 2020acat of $0.13 \pm 0.02 \, \mathrm{M_{\odot}}$, with an ejecta mass of $2.3 \pm 0.3 \, \mathrm{M_{\odot}}$ and a kinetic energy of $1.2 \pm 0.2 \times 10^{51}$ erg. The optical spectra of SN 2020acat display hydrogen signatures well into the transitional period ($\gtrsim 100$ days), between the photospheric and the nebular phases. The spectra also display a strong feature around $4900 \, \r{A}$ that cannot be solely accounted for by the presence of the $\mathrm{Fe_{II}}$ $5018$ line. We suggest that the $\mathrm{Fe_{II}}$ feature was augmented by $\mathrm{He_{I}}$ $5016$ and possibly by the presence of $\mathrm{N_{II}}$ $5005$. From both photometric and spectroscopic analysis, we inferred that the progenitor of SN\,2020acat was an intermediate mass compact star with a $M_\mathrm{ZAMS}$ of $18 - 22 \, \mathrm{M_{\odot}}$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
